Predicting Typological Features in WALS using Language Embeddings and Conditional Probabilities: \'UFAL Submission to the SIGTYP 2020 Shared Task

We present our submission to the SIGTYP 2020 Shared Task on the prediction of typological features. We submit a constrained system, predicting typological features only based on the WALS database. We investigate two approaches. The simpler of the two is a system based on estimating correlation of feature values within languages by computing conditional probabilities and mutual information. The second approach is to train a neural predictor operating on precomputed language embeddings based on WALS features. Our submitted system combines the two approaches based on their self-estimated confidence scores. We reach the accuracy of 70.7% on the test data and rank first in the shared task.

==> tikz/doc2vec.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        
\resizebox{.7\textwidth}{!}{

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,434); %set diagram left start at 0, and has height of 434

%Shape: Rectangle [id:dp9730375039680544] 
\draw   (37,54) -- (142,54) -- (142,114) -- (37,114) -- cycle ;
%Shape: Rectangle [id:dp21241455754705807] 
\draw   (37,147) -- (142,147) -- (142,207) -- (37,207) -- cycle ;
%Shape: Rectangle [id:dp9307437308915864] 
\draw   (189,59) -- (283,59) -- (283,112.71) -- (189,112.71) -- cycle ;
%Shape: Rectangle [id:dp25241583650128696] 
\draw   (190,149) -- (284,149) -- (284,202.71) -- (190,202.71) -- cycle ;
%Straight Lines [id:da990224888151876] 
\draw    (142,85) -- (187,85) ;
\draw [shift={(189,85)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8720518585264738] 
\draw    (143,178) -- (187.93,178) ;
\draw [shift={(189.93,178)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp0026421393160047657] 
\draw   (312,66) -- (382,66) -- (382,106) -- (312,106) -- cycle ;
%Shape: Rectangle [id:dp11976785967409342] 
\draw   (313,155) -- (383,155) -- (383,195) -- (313,195) -- cycle ;
%Straight Lines [id:da6778033042088969] 
\draw    (283,85) -- (310,85) ;
\draw [shift={(312,85)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5542102363430945] 
\draw    (284,176) -- (311,176) ;
\draw [shift={(313,176)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp7589226713963987] 
\draw   (432,138.71) .. controls (432,116.78) and (449.78,99) .. (471.71,99) .. controls (493.64,99) and (511.42,116.78) .. (511.42,138.71) .. controls (511.42,160.64) and (493.64,178.42) .. (471.71,178.42) .. controls (449.78,178.42) and (432,160.64) .. (432,138.71) -- cycle ;
%Straight Lines [id:da2312923648502604] 
\draw    (381.42,86.33) -- (430.61,137.27) ;
\draw [shift={(432,138.71)}, rotate = 226] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9359731982663285] 
\draw    (383.42,175.33) -- (430.4,139.91) ;
\draw [shift={(432,138.71)}, rotate = 502.99] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp18892170912569362] 
\draw   (542,115) -- (623.08,115) -- (623.08,161.33) -- (542,161.33) -- cycle ;
%Straight Lines [id:da6358212433037311] 
\draw    (511.42,138.71) -- (539.42,138.71) ;
\draw [shift={(541.42,138.71)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8325359134820081] 
\draw    (623.42,138.33) -- (651.42,138.33) ;
\draw [shift={(653.42,138.33)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (55,76) node [anchor=north west][inner sep=0.75pt]   [align=left] {Language};
% Text Node
\draw (45,170) node [anchor=north west][inner sep=0.75pt]   [align=left] {Feature value};
% Text Node
\draw (198,78) node [anchor=north west][inner sep=0.75pt]   [align=left] {Embedding};
% Text Node
\draw (200,168) node [anchor=north west][inner sep=0.75pt]   [align=left] {Embedding};
% Text Node
\draw (320,77) node [anchor=north west][inner sep=0.75pt]   [align=left] {Dropout};
% Text Node
\draw (321,166) node [anchor=north west][inner sep=0.75pt]   [align=left] {Dropout};
% Text Node
\draw (446,119) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{36.765356000000004pt}\setlength\topsep{0pt}
\begin{center}
Dot\\product
\end{center}

\end{minipage}};
% Text Node
\draw (555,121) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{42.420644pt}\setlength\topsep{0pt}
\begin{center}
Sigmoid \\layer
\end{center}

\end{minipage}};


\end{tikzpicture}
}

